The Brain Tumor Segmentation (BraTS) Challenge: Local Synthesis of Healthy Brain Tissue via Inpainting

A myriad of algorithms for the automatic analysis of brain MR images is available to support clinicians in their decision-making. For brain tumor patients, the image acquisition time series typically starts with an already pathological scan. This poses problems, as many algorithms are designed to analyze healthy brains and provide no guarantee for images featuring lesions. Examples include, but are not limited to, algorithms for brain anatomy parcellation, tissue segmentation, and brain extraction. To solve this dilemma, we introduce the BraTS inpainting challenge. Here, the participants explore inpainting techniques to synthesize healthy brain scans from lesioned ones. The following manuscript contains the task formulation, dataset, and submission procedure. Later, it will be updated to summarize the findings of the challenge. The challenge is organized as part of the ASNR-BraTS MICCAI challenge.

==> head/author_list_generation/author_list.csv <==
First Name	Middle Name	Last Name	Affiliation
Florian		Kofler	Helmholtz AI, Germany; Technical University of Munich, Germany; Helmholtz Munich, Germany 
Felix		Meissen	Technical University of Munich, Germany; Klinikum Rechts der Isar, Munich, Germany
Felix		Steinbauer	Technical University of Munich, Germany
Robert		Graf	Technical University of Munich, Germany; Klinikum Rechts der Isar, Munich, Germany
Stefan	K	Ehrlich	SETLabs Research GmbH, Healthcare Technologies, Munich, Germany
Annika		Reinke	German Cancer Research Center (DKFZ) Heidelberg, Division of Intelligent Medical Systems, Germany; German Cancer Research Center (DKFZ) Heidelberg, HI Helmholtz Imaging
Eva		Oswald	Helmholtz AI, Germany; Institute of Clinical Neuroimmunology, Faculty of Medicine, Ludwig Maximilian University, Munich, Germany 
Diana		Waldmannstetter	Technical University of Munich, Germany; University of Zurich, Switzerland
Florian		Hoelzl	Technical University of Munich, Germany; Klinikum Rechts der Isar, Munich, Germany
Izabela		Horvath	Technical University of Munich, Germany; Helmholtz Research Center, Munich, Germany
Oezguen		Turgut	Technical University of Munich, Germany; Klinikum Rechts der Isar, Munich, Germany
Suprosanna		Shit	Technical University of Munich, Germany; Klinikum Rechts der Isar, Munich, Germany
Christina		Bukas	Helmholtz AI, Germany; Helmholtz Munich, Germany


Kaiyuan		Yang	University of Zurich, Switzerland
Johannes	C.	Paetzold	Imperial College London, UK
Ezequiel		de da Rosa	Technical University of Munich, Germany; Icometrix, Leuven, Belgium
Isra		Mekki	Helmholtz AI, Germany
Shankeeth		Vinayahalingam	Department of Oral and Maxillofacial Surgery, Radboudumc, the Netherlands; Department of Artificial Intelligence, Radboud University, the Netherlands
Hasan		Kassem	MLCommons


Maruf		Adewole	Medical Artificial Intelligence (MAI) Lab, Crestview Radiology, Lagos, Nigeria
Syed	Muhammad	Anwar	Children's National Hospital, Washington DC, USA; George Washington University, Washington DC, USA
Ujjwal		Baid	Center for AI and Data Science for Integrated Diagnostics (AI2D) & Center for Biomedical Image Computing and Analytics (CBICA), University of Pennsylvania, Philadelphia, PA, USA; Department of Radiology, Perelman School of Medicine, University of Pennsylvania, Philadelphia, PA, USA; Department of Pathology and Laboratory Medicine, Perelman School of Medicine, University of Pennsylvania, Philadelphia, PA, USA
Anastasia		Janas	Yale University, New Haven, CT, USA
Anahita	Fathi	Kazerooni	Center for AI and Data Science for Integrated Diagnostics (AI2D) & Center for Biomedical Image Computing and Analytics (CBICA), University of Pennsylvania, Philadelphia, PA, USA; Children’s Hospital of Philadelphia, University of Pennsylvania, Philadelphia, PA, USA
Dominic		LaBella	Duke University Medical Center, Department of Radiation Oncology, USA
Hongwei	Bran	Li	Athinoula A Martinos Center for Biomedical Imaging, Massachusetts General Hospital, Boston, MA, USA; Department of Neuroradiology, Technical University of Munich, Munich, Germany; University of Zurich, Switzerland
Ahmed	W	Moawad	Mercy Catholic Medical Center, Darby, PA, USA
Gian-Marco		Conte	Department of Radiology, Mayo Clinic, Rochester, MN, USA
Keyvan		Farahani	Cancer Imaging Program, National Cancer Institute, National Institutes of Health, Bethesda, MD 20814, USA
James		Eddy	Sage Bionetworks, USA


Micah		Sheller	Intel/MLCommons
Sarthak		Pati	IU/MLCommons
Alexandros		Karagyris	MLCommons
Alejandro		Aristizabal	Factored/MLCommons


Timothy		Bergquist	Sage Bionetworks, USA
Verena		Chung	Sage Bionetworks, USA
Russell	Takeshi	Shinohara	Center for AI and Data Science for Integrated Diagnostics (AI2D) & Center for Biomedical Image Computing and Analytics (CBICA), University of Pennsylvania, Philadelphia, PA, USA; Center for Clinical Epidemiology and Biostatistics, University of Pennsylvania, Philadelphia, USA
Farouk		Dako	Center for Global Health, Perelman School of Medicine, University of Pennsylvania, Philadelphia, Pennsylvania, USA
Walter		Wiggins	Duke University Medical Center, Department of Radiology, USA
Zachary		Reitman	Duke University Medical Center, Department of Radiation Oncology, USA
Chunhao		Wang	Duke University Medical Center, Department of Radiation Oncology, USA
Xinyang		Liu	Children's National Hospital, Washington DC, USA; George Washington University, Washington DC, USA
Zhifan		Jiang	Children's National Hospital, Washington DC, USA; George Washington University, Washington DC, USA
Elaine		Johanson	PrecisionFDA, U.S. Food and Drug Administration, Silver Spring, MD, USA
Zeke		Meier	Booz Allen Hamilton, McLean, VA, USA
Ariana		Familiar	Children’s Hospital of Philadelphia, University of Pennsylvania, Philadelphia, PA, USA
Christos		Davatzikos	Center for AI and Data Science for Integrated Diagnostics (AI2D) & Center for Biomedical Image Computing and Analytics (CBICA), University of Pennsylvania, Philadelphia, PA, USA; Department of Radiology, Perelman School of Medicine, University of Pennsylvania, Philadelphia, PA, USA
John		Freymann	Leidos Biomedical Research, Inc., Frederick National Laboratory for Cancer Research, Frederick, MD 21701, USA; Cancer Imaging Program, National Cancer Institute, National Institutes of Health, Bethesda, MD 20814, USA 
Justin		Kirby	Leidos Biomedical Research, Inc., Frederick National Laboratory for Cancer Research, Frederick, MD 21701, USA; Cancer Imaging Program, National Cancer Institute, National Institutes of Health, Bethesda, MD 20814, USA 
Michel		Bilello	Center for AI and Data Science for Integrated Diagnostics (AI2D) & Center for Biomedical Image Computing and Analytics (CBICA), University of Pennsylvania, Philadelphia, PA, USA; Department of Radiology, Perelman School of Medicine, University of Pennsylvania, Philadelphia, PA, USA
Hassan	M	Fathallah-Shaykh	Department of Neurology, The University of Alabama at Birmingham, Birmingham, AL, USA
Roland		Wiest	Institute for Surgical Technology and Biomechanics, University of Bern, Bern, Switzerland; Support Centre for Advanced Neuroimaging Inselspital, Institute for Diagnostic and Interventional Neuroradiology, Bern University Hospital, Bern, Switzerland
Jan		Kirschke	Department of Neuroradiology, Technical University of Munich, Munich, Germany
Rivka	R	Colen	University of Pittsburgh Medical Center, PA, USA; Department of Diagnostic Radiology, University of Texas MD Anderson Cancer Center, Houston, TX, USA
Aikaterini		Kotrotsou	Department of Diagnostic Radiology, University of Texas MD Anderson Cancer Center, Houston, TX, USA
Pamela		Lamontagne	Department of Psychology, Washington University, St. Louis, MO, USA
Daniel		Marcus	Neuroimaging Informatics and Analysis Center, Washington University, St. Louis, MO, USA; Department of Radiology, Washington University, St. Louis, MO, USA
Mikhail		Milchenko	Neuroimaging Informatics and Analysis Center, Washington University, St. Louis, MO, USA; Department of Radiology, Washington University, St. Louis, MO, USA


Arash		Nazeri	Department of Radiology, Washington University, St. Louis, MO, USA
Marc-André		Weber	Institute of Diagnostic and Interventional Radiology, Pediatric Radiology and Neuroradiology, University Medical Center Rostock, Ernst-Heydemann-Str. 6, 18057 Rostock, Germany
Abhishek		Mahajan	Tata Memorial Centre, Homi Bhabha National Institute, Mumbai, India
Suyash		Mohan	Center for AI and Data Science for Integrated Diagnostics (AI2D) & Center for Biomedical Image Computing and Analytics (CBICA), University of Pennsylvania, Philadelphia, PA, USA; Department of Radiology, Perelman School of Medicine, University of Pennsylvania, Philadelphia, PA, USA
John		Mongan	University of California San Francisco, CA, USA
Christopher		Hess	University of California San Francisco, CA, USA
Soonmee		Cha	University of California San Francisco, CA, USA
Javier		Villanueva-Meyer	University of California San Francisco, CA, USA
Errol		Colak	University of Toronto, Toronto, ON, Canada
Priscila		Crivellaro	University of Toronto, Toronto, ON, Canada


Andras		Jakab	University of Debrecen, Hungary
Abiodun		Fatade	Crestview Radiology, Lagos, Nigeria
Olubukola		Omidiji	Lagos University Teaching Hospital, Lagos Nigeria
Rachel		Akinola Lagos	University Teaching Hospital, Lagos Nigeria
O	O	Olatunji	The National Hospital, Abuja, Nigeria
Goldey		Khanna	Thomas Jefferson University Medical Center, Department of Neurosurgery, Philadelphia, PA, USA
John		Kirkpatrick	Duke University Medical Center, Department of Radiation Oncology, USA
Michelle		Alonso-Basanta	Department of Radiation Oncology, Perelman School of Medicine, University of Pennsylvania, Philadelphia, PA, USA
Arif		Rashid	Department of Radiation Oncology, Perelman School of Medicine, University of Pennsylvania, Philadelphia, PA, USA
Miriam		Bornhorst	Children's National Hospital, Washington DC, USA
Ali		Nabavizadeh	Children’s Hospital of Philadelphia, University of Pennsylvania, Philadelphia, PA, USA; Center for AI and Data Science for Integrated Diagnostics (AI2D) & Center for Biomedical Image Computing and Analytics (CBICA), University of Pennsylvania, Philadelphia, PA, USA; Department of Radiology, Perelman School of Medicine, University of Pennsylvania, Philadelphia, PA, USA
Natasha		Lepore	Children’s Hospital of Los Angeles, USA
Joshua		Palmer	Ohio State University, USA
Antonio		Porras	Children’s Hospital Colorado, USA
Jake		Albrecht	Sage Bionetworks, USA
Udunna		Anazodo	Montreal Neurological Institute (MNI), McGill University, Montreal, QC, Canada
Mariam		Aboian	Yale University, New Haven, CT, USA
Evan		Calabrese	Duke University Medical Center, Department of Radiology, USA; University of California San Francisco, CA, USA
Jeffrey	David	Rudie	University of California San Francisco, CA, USA; University of California San Diego, CA, USA; Scripps Clinic, San Diego California
Marius	George	Linguraru	Children's National Hospital, Washington DC, USA; George Washington University, Washington DC, USA


Juan	Eugenio	Iglesias	Athinoula A Martinos Center for Biomedical Imaging, Massachusetts General Hospital, Boston, MA, USA
Koen	Van	Leemput	Department of Applied Mathematics and Computer Science, Technical University of Denmark, Denmark
Spyridon		Bakas	Analytics (CBICA), University of Pennsylvania, Philadelphia, PA, USA; Department of Radiology, Perelman School of Medicine, University of Pennsylvania, Philadelphia, PA, USA; Department of Pathology and Laboratory Medicine, Perelman School of Medicine, University of Pennsylvania, Philadelphia, PA, USA
Benedikt		Wiestler	Department of Neuroradiology, Technical University of Munich, Munich, Germany
Ivan		Ezhov	Department of Informatics, Technical University Munich, Germany; TranslaTUM - Central Institute for Translational Cancer Research, Technical University of Munich, Germany; Technical University of Munich, Germany
Marie		Piraud	Helmholtz AI, Germany; Helmholtz Munich,  Germany
Bjoern	H	Menze	University of Zurich, Switzerland; Department of Neuroradiology, Technical University of Munich, Munich, Germany; Biomedical Image Analysis & Machine Learning, Department of Quantitative Biomedicine, University of Zurich, Switzerland

==> head/author_list_generation/authors.csv <==
First Name	Middle Name	Last Name	Affiliation
Florian		Kofler	Helmholtz AI, Germany; Technical University of Munich, Germany; Helmholtz Munich, Germany	florian.sebastian.kofler@gmail.com
Felix		Meissen	Technical University of Munich, Germany; Klinikum Rechts der Isar, Munich, Germany	felix.meissen@tum.de
Felix		Steinbauer	Technical University of Munich, Germany	felix.steinbauer@web.de
Robert		Graf	Technical University of Munich, Germany; Klinikum Rechts der Isar, Munich, Germany	robert.graf@tum.de
Stefan	K	Ehrlich	SETLabs Research GmbH, Healthcare Technologies, Munich, Germany	stefan.kh.ehrlich@gmail.com
Annika		Reinke	German Cancer Research Center (DKFZ) Heidelberg, Division of Intelligent Medical Systems, Germany; German Cancer Research Center (DKFZ) Heidelberg, HI Helmholtz Imaging
Eva		Oswald	Helmholtz AI, Germany; Institute of Clinical Neuroimmunology, Faculty of Medicine, Ludwig Maximilian University, Munich, Germany	o.eva@t-online.de
Diana		Waldmannstetter	Technical University of Munich, Germany; University of Zurich, Switzerland
Florian		Hoelzl	Technical University of Munich, Germany; Klinikum Rechts der Isar, Munich, Germany
Izabela		Horvath	Technical University of Munich, Germany; Helmholtz Research Center, Munich, Germany
Oezguen		Turgut	Technical University of Munich, Germany; Klinikum Rechts der Isar, Munich, Germany
Suprosanna		Shit	Technical University of Munich, Germany; Klinikum Rechts der Isar, Munich, Germany
Christina		Bukas	Helmholtz AI, Germany; Helmholtz Munich, Germany	christina.bukas@helmholtz-muenchen.de

Kaiyuan		Yang	University of Zurich, Switzerland
Johannes	C.	Paetzold	Imperial College London, UK	j.paetzold@ic.ac.uk
Ezequiel		de da Rosa	Technical University of Munich, Germany; Icometrix, Leuven, Belgium
Isra		Mekki	Helmholtz AI, Germany
Shankeeth		Vinayahalingam	Department of Oral and Maxillofacial Surgery, Radboudumc, the Netherlands; Department of Artificial Intelligence, Radboud University, the Netherlands
Hasan		Kassem	MLCommons

Juexin		Zhang	University of Nottingham Ningbo China, Ningbo 315100, China
Ke		Chen	University of Nottingham Ningbo China, Ningbo 315100, China
Ying		Weng	University of Nottingham Ningbo China, Ningbo 315100, China
Alicia		Durrer	Center for medical Image Analysis and Navigation, Department of Biomedical Engineering, University of Basel, Allschwil, Switzerland
Philippe	C.	Cattin	Center for medical Image Analysis and Navigation, Department of Biomedical Engineering, University of Basel, Allschwil, Switzerland
Julia		Wolleb	Center for medical Image Analysis and Navigation, Department of Biomedical Engineering, University of Basel, Allschwil, Switzerland
M.	S.	Sadique	Old Dominion University, Norfolk VA 23529, USA
M.	M.	Rahman	Old Dominion University, Norfolk VA 23529, USA
W.		Farzana	Old Dominion University, Norfolk VA 23529, USA
A.		Temtam	Old Dominion University, Norfolk VA 23529, USA
K.	M.	Iftekharuddin	Old Dominion University, Norfolk VA 23529, USA

Maruf		Adewole	Medical Artificial Intelligence (MAI) Lab, Crestview Radiology, Lagos, Nigeria
Syed	Muhammad	Anwar	Children's National Hospital, Washington DC, USA; George Washington University, Washington DC, USA
Ujjwal		Baid	Center for AI and Data Science for Integrated Diagnostics (AI2D) & Center for Biomedical Image Computing and Analytics (CBICA), University of Pennsylvania, Philadelphia, PA, USA; Department of Radiology, Perelman School of Medicine, University of Pennsylvania, Philadelphia, PA, USA; Department of Pathology and Laboratory Medicine, Perelman School of Medicine, University of Pennsylvania, Philadelphia, PA, USA
Anastasia		Janas	Yale University, New Haven, CT, USA
Anahita	Fathi	Kazerooni	Center for AI and Data Science for Integrated Diagnostics (AI2D) & Center for Biomedical Image Computing and Analytics (CBICA), University of Pennsylvania, Philadelphia, PA, USA; Children’s Hospital of Philadelphia, University of Pennsylvania, Philadelphia, PA, USA
Dominic		LaBella	Duke University Medical Center, Department of Radiation Oncology, USA
Hongwei	Bran	Li	Athinoula A Martinos Center for Biomedical Imaging, Massachusetts General Hospital, Boston, MA, USA; Department of Neuroradiology, Technical University of Munich, Munich, Germany; University of Zurich, Switzerland
Ahmed	W	Moawad	Mercy Catholic Medical Center, Darby, PA, USA
Gian-Marco		Conte	Department of Radiology, Mayo Clinic, Rochester, MN, USA
Keyvan		Farahani	Cancer Imaging Program, National Cancer Institute, National Institutes of Health, Bethesda, MD 20814, USA
James		Eddy	Sage Bionetworks, USA

Micah		Sheller	Intel/MLCommons
Sarthak		Pati	IU/MLCommons
Alexandros		Karagyris	MLCommons
Alejandro		Aristizabal	Factored/MLCommons

Timothy		Bergquist	Sage Bionetworks, USA
Verena		Chung	Sage Bionetworks, USA
Russell	Takeshi	Shinohara	Center for AI and Data Science for Integrated Diagnostics (AI2D) & Center for Biomedical Image Computing and Analytics (CBICA), University of Pennsylvania, Philadelphia, PA, USA; Center for Clinical Epidemiology and Biostatistics, University of Pennsylvania, Philadelphia, USA
Farouk		Dako	Center for Global Health, Perelman School of Medicine, University of Pennsylvania, Philadelphia, Pennsylvania, USA
Walter		Wiggins	Duke University Medical Center, Department of Radiology, USA
Zachary		Reitman	Duke University Medical Center, Department of Radiation Oncology, USA
Chunhao		Wang	Duke University Medical Center, Department of Radiation Oncology, USA
Xinyang		Liu	Children's National Hospital, Washington DC, USA; George Washington University, Washington DC, USA
Zhifan		Jiang	Children's National Hospital, Washington DC, USA; George Washington University, Washington DC, USA
Elaine		Johanson	PrecisionFDA, U.S. Food and Drug Administration, Silver Spring, MD, USA
Zeke		Meier	Booz Allen Hamilton, McLean, VA, USA
Ariana		Familiar	Children’s Hospital of Philadelphia, University of Pennsylvania, Philadelphia, PA, USA
Christos		Davatzikos	Center for AI and Data Science for Integrated Diagnostics (AI2D) & Center for Biomedical Image Computing and Analytics (CBICA), University of Pennsylvania, Philadelphia, PA, USA; Department of Radiology, Perelman School of Medicine, University of Pennsylvania, Philadelphia, PA, USA
John		Freymann	Leidos Biomedical Research, Inc., Frederick National Laboratory for Cancer Research, Frederick, MD 21701, USA; Cancer Imaging Program, National Cancer Institute, National Institutes of Health, Bethesda, MD 20814, USA 
Justin		Kirby	Leidos Biomedical Research, Inc., Frederick National Laboratory for Cancer Research, Frederick, MD 21701, USA; Cancer Imaging Program, National Cancer Institute, National Institutes of Health, Bethesda, MD 20814, USA 
Michel		Bilello	Center for AI and Data Science for Integrated Diagnostics (AI2D) & Center for Biomedical Image Computing and Analytics (CBICA), University of Pennsylvania, Philadelphia, PA, USA; Department of Radiology, Perelman School of Medicine, University of Pennsylvania, Philadelphia, PA, USA
Hassan	M	Fathallah-Shaykh	Department of Neurology, The University of Alabama at Birmingham, Birmingham, AL, USA
Roland		Wiest	Institute for Surgical Technology and Biomechanics, University of Bern, Bern, Switzerland; Support Centre for Advanced Neuroimaging Inselspital, Institute for Diagnostic and Interventional Neuroradiology, Bern University Hospital, Bern, Switzerland
Jan		Kirschke	Department of Neuroradiology, Technical University of Munich, Munich, Germany
Rivka	R	Colen	University of Pittsburgh Medical Center, PA, USA; Department of Diagnostic Radiology, University of Texas MD Anderson Cancer Center, Houston, TX, USA
Aikaterini		Kotrotsou	Department of Diagnostic Radiology, University of Texas MD Anderson Cancer Center, Houston, TX, USA
Pamela		Lamontagne	Department of Psychology, Washington University, St. Louis, MO, USA
Daniel		Marcus	Neuroimaging Informatics and Analysis Center, Washington University, St. Louis, MO, USA; Department of Radiology, Washington University, St. Louis, MO, USA
Mikhail		Milchenko	Neuroimaging Informatics and Analysis Center, Washington University, St. Louis, MO, USA; Department of Radiology, Washington University, St. Louis, MO, USA

Arash		Nazeri	Department of Radiology, Washington University, St. Louis, MO, USA
Marc-André		Weber	Institute of Diagnostic and Interventional Radiology, Pediatric Radiology and Neuroradiology, University Medical Center Rostock, Ernst-Heydemann-Str. 6, 18057 Rostock, Germany
Abhishek		Mahajan	Tata Memorial Centre, Homi Bhabha National Institute, Mumbai, India
Suyash		Mohan	Center for AI and Data Science for Integrated Diagnostics (AI2D) & Center for Biomedical Image Computing and Analytics (CBICA), University of Pennsylvania, Philadelphia, PA, USA; Department of Radiology, Perelman School of Medicine, University of Pennsylvania, Philadelphia, PA, USA
John		Mongan	University of California San Francisco, CA, USA
Christopher		Hess	University of California San Francisco, CA, USA
Soonmee		Cha	University of California San Francisco, CA, USA
Javier		Villanueva-Meyer	University of California San Francisco, CA, USA
Errol		Colak	University of Toronto, Toronto, ON, Canada
Priscila		Crivellaro	University of Toronto, Toronto, ON, Canada

Andras		Jakab	University of Debrecen, Hungary
Abiodun		Fatade	Crestview Radiology, Lagos, Nigeria
Olubukola		Omidiji	Lagos University Teaching Hospital, Lagos Nigeria
Rachel		Akinola Lagos	University Teaching Hospital, Lagos Nigeria
O	O	Olatunji	The National Hospital, Abuja, Nigeria
Goldey		Khanna	Thomas Jefferson University Medical Center, Department of Neurosurgery, Philadelphia, PA, USA
John		Kirkpatrick	Duke University Medical Center, Department of Radiation Oncology, USA
Michelle		Alonso-Basanta	Department of Radiation Oncology, Perelman School of Medicine, University of Pennsylvania, Philadelphia, PA, USA
Arif		Rashid	Department of Radiation Oncology, Perelman School of Medicine, University of Pennsylvania, Philadelphia, PA, USA
Miriam		Bornhorst	Children's National Hospital, Washington DC, USA
Ali		Nabavizadeh	Children’s Hospital of Philadelphia, University of Pennsylvania, Philadelphia, PA, USA; Center for AI and Data Science for Integrated Diagnostics (AI2D) & Center for Biomedical Image Computing and Analytics (CBICA), University of Pennsylvania, Philadelphia, PA, USA; Department of Radiology, Perelman School of Medicine, University of Pennsylvania, Philadelphia, PA, USA
Natasha		Lepore	Children’s Hospital of Los Angeles, USA
Joshua		Palmer	Ohio State University, USA
Antonio		Porras	Children’s Hospital Colorado, USA
Jake		Albrecht	Sage Bionetworks, USA
Udunna		Anazodo	Montreal Neurological Institute (MNI), McGill University, Montreal, QC, Canada
Mariam		Aboian	Yale University, New Haven, CT, USA
Evan		Calabrese	Duke University Medical Center, Department of Radiology, USA; University of California San Francisco, CA, USA
Jeffrey	David	Rudie	University of California San Francisco, CA, USA; University of California San Diego, CA, USA; Scripps Clinic, San Diego California
Marius	George	Linguraru	Children's National Hospital, Washington DC, USA; George Washington University, Washington DC, USA

Juan	Eugenio	Iglesias	Athinoula A Martinos Center for Biomedical Imaging, Massachusetts General Hospital, Boston, MA, USA
Koen	Van	Leemput	Department of Applied Mathematics and Computer Science, Technical University of Denmark, Denmark
Spyridon		Bakas	Analytics (CBICA), University of Pennsylvania, Philadelphia, PA, USA; Department of Radiology, Perelman School of Medicine, University of Pennsylvania, Philadelphia, PA, USA; Department of Pathology and Laboratory Medicine, Perelman School of Medicine, University of Pennsylvania, Philadelphia, PA, USA
Benedikt		Wiestler	Department of Neuroradiology, Technical University of Munich, Munich, Germany	b.wiestler@tum.de
Ivan		Ezhov	Department of Informatics, Technical University Munich, Germany; TranslaTUM - Central Institute for Translational Cancer Research, Technical University of Munich, Germany; Technical University of Munich, Germany	ivan.ezhov@tum.de
Marie		Piraud	Helmholtz AI, Germany; Helmholtz Munich,  Germany
Bjoern	H	Menze	University of Zurich, Switzerland; Department of Neuroradiology, Technical University of Munich, Munich, Germany; Biomedical Image Analysis & Machine Learning, Department of Quantitative Biomedicine, University of Zurich, Switzerland
